Stochastic Mean-Field LQ Stackelberg Differential Games with Random Coefficients: Theory and a Deep FBSDE Picard Solver

This paper studies a stochastic mean-field linear-quadratic Stackelberg differential game with random coefficients. The interaction between mean-field terms and random coefficients precludes the direct use of conventional decoupling techniques. We apply an extended Lagrange multiplier method to derive an affine operator representation of the follower's optimal response. The induced leader problem is then formulated as a generalized stochastic LQ control problem with operator-valued coefficients, and the Stackelberg optimal control is characterized through a Riccati-free coupled FBSDE system. We further develop a Deep FBSDE Picard Solver that preserves the Stackelberg order through follower-response learning, response-sensitivity extraction, leader optimization, and neural augmented Lagrangian enforcement of mean-field consistency constraints. Numerical studies covering convergence diagnostics, discretization sensitivity, Riccati calibration, ablation tests, stability under control perturbations, Stackelberg--Nash comparisons, and a financial application support the effectiveness of the proposed framework.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> results_summary.json <==
{
  "training": {
    "J1": {
      "len": 400,
      "first": 0.5701658725738525,
      "last": 0.35217180848121643,
      "mean": 0.3506037455797195,
      "std": 0.018834215577440548,
      "min": 0.32150891423225403,
      "max": 0.5701658725738525
    },
    "J2": {
      "len": 100,
      "first": 0.2342774122953415,
      "last": 0.2121070921421051,
      "mean": 0.21446461573243142,
      "std": 0.007927124060698985,
      "min": 0.19819161295890808,
      "max": 0.2342774122953415
    },
    "fbsde1": {
      "len": 420,
      "first": 1.6304880380630493,
      "last": 0.00028925726655870676,
      "mean": 0.021104350557046323,
      "std": 0.13325491629525713,
      "min": 0.00024391274200752378,
      "max": 1.6304880380630493
    },
    "fbsde2": {
      "len": 100,
      "first": 0.5189397931098938,
      "last": 0.000200461465283297,
      "mean": 0.032812716921471294,
      "std": 0.09898521285014335,
      "min": 0.0001606308069312945,
      "max": 0.5189397931098938
    }
  },
  "violation": {
    "p1_viol_u": {
      "len": 420,
      "first": 0.0008657236467115581,
      "last": 0.012644815258681774,
      "mean": 0.015242372064607306,
      "std": 0.004438302941948437,
      "min": 0.0008657236467115581,
      "max": 0.02445003017783165
    },
    "p1_viol_x": {
      "len": 420,
      "first": 0.025133512914180756,
      "last": 0.010727071203291416,
      "mean": 0.012574720668739506,
      "std": 0.00288329590566636,
      "min": 0.010117020457983017,
      "max": 0.025133512914180756
    },
    "p2_viol_u": {
      "len": 100,
      "first": 0.000575917714741081,
      "last": 0.006172080058604479,
      "mean": 0.00585149087710306,
      "std": 0.0030153306521395478,
      "min": 0.000575917714741081,
      "max": 0.00995257031172514
    },
    "p2_viol_x": {
      "len": 100,
      "first": 0.011205673217773438,
      "last": 0.004735265858471394,
      "mean": 0.006222014594823122,
      "std": 0.0025773822531614107,
      "min": 0.004165563266724348,
      "max": 0.011205673217773438
    }
  },
  "rho": {
    "rho_u1_hist": {
      "len": 20,
      "first": 0.05,
      "last": 0.1569214188360501,
      "mean": 0.09640800356690504,
      "std": 0.0336335014875896,
      "min": 0.05,
      "max": 0.1569214188360501
    },
    "rho_x1_hist": {
      "len": 20,
      "first": 0.1,
      "last": 0.3138428376721002,
      "mean": 0.19281600713381009,
      "std": 0.0672670029751792,
      "min": 0.1,
      "max": 0.3138428376721002
    },
    "rho_u2_hist": {
      "len": 5,
      "first": 0.05,
      "last": 0.05500000000000001,
      "mean": 0.053000000000000005,
      "std": 0.0024494897427831805,
      "min": 0.05,
      "max": 0.05500000000000001
    },
    "rho_x2_hist": {
      "len": 5,
      "first": 0.1,
      "last": 0.11000000000000001,
      "mean": 0.10600000000000001,
      "std": 0.004898979485566361,
      "min": 0.1,
      "max": 0.11000000000000001
    }
  },
  "coupling": {
    "m12_norm": {
      "len": 10,
      "first": 0.03442129120230675,
      "last": 0.014214285649359226,
      "mean": 0.019625021424144507,
      "std": 0.005382044992124267,
      "min": 0.014214285649359226,
      "max": 0.03442129120230675
    }
  },
  "paper_numbers": {
    "J1_final": 0.35217180848121643,
    "J2_final": 0.2121070921421051,
    "V_u1_final": 0.012644815258681774,
    "V_x1_final": 0.010727071203291416,
    "V_u2_final": 0.006172080058604479,
    "V_x2_final": 0.004735265858471394,
    "rho_u1_final": 0.1569214188360501,
    "rho_u2_final": 0.05500000000000001,
    "fbsde1_final": 0.00028925726655870676,
    "fbsde2_final": 0.000200461465283297,
    "m12_norm_final": 0.014214285649359226,
    "TOL": 0.02,
    "V_u1_below_TOL": true,
    "V_x1_below_TOL": true
  }
}
